Electric Racing Kart with BLDC Drive, LiFePO4 Battery System, Traction Control and Regenerative Braking

This diploma thesis documents the conversion of a petrol-powered go-kart into a battery-electric kart with a 10 kW BLDC drive, a LiFePO$_4$ traction battery with battery management system, a slip-based traction control and regenerative braking. The traction control estimates the slip of the driven rear axle from three Hall-effect wheel-speed sensors as $\lambda = (v_R - v_F)/v_R$ and reduces the torque command of the throttle pedal when the axle slips. It runs on a 32-bit ARM Cortex-M3 microcontroller (SAM3X8E) in the signal path between pedal and motor controller, with galvanic isolation and an emergency stop. Regenerative braking uses the generator mode of the motor controller in three stages: motor brake on throttle release, light braking via a steering-wheel button, and blended braking with the hydraulic brake. Drivetrain calculations show that the kart is traction-limited. At rated torque, the drive force at standstill exceeds the transmissible traction force by a factor of 1.7 to 2.0, up to approx. 27 to 43 km/h. Traction control is therefore a functional requirement of the drivetrain. The calculated top speed is approx. 65 km/h. Regenerative braking reaches approx. 0.45 g and could cover up to about 30 % of the energy demand on a winding track. With 80 % of the nominal battery energy, approx. 44 min of driving at 50 % motor load result, so the target of one hour is missed. The initial charging measurement quantifies the flat LiFePO$_4$ voltage plateau at 0.7 to 1.8 mV per percent state of charge, which makes voltage-based state-of-charge estimation unreliable. Cold cells showed a voltage sag under load that triggered the low-voltage alarm. Validation of the control functions by instrumented driving tests is the main open point.

==> figures/data/acceleration.dat <==
v a
0 8.200
1 7.950
2 7.710
3 7.482
4 7.266
5 7.065
6 6.879
7 6.710
8 6.555
9 6.411
10 6.276
11 6.149
12 6.030
13 5.917
14 5.810
15 5.710
16 5.617
17 5.529
18 5.445
19 5.362
20 5.278
21 5.190
22 5.096
23 4.998
24 4.897
25 4.799
26 4.706
27 4.622
28 4.550
29 4.489
30 4.435
31 4.386
32 4.340
33 4.295
34 4.249
35 4.200
36 4.153
37 4.110
38 4.067
39 4.023
40 3.972
41 3.913
42 3.840
43 3.729
44 3.568
45 3.373
46 3.161
47 2.947
48 2.748
49 2.580
50 2.443
51 2.321
52 2.209
53 2.101
54 1.991
55 1.875
56 1.746
57 1.600
58 1.433
59 1.246
60 1.042
61 0.823
62 0.590
63 0.345
64 0.090


==> figures/data/axle_deflection.dat <==
y w
12.0 -0.1933
20.0 -0.1851
28.0 -0.1759
36.1 -0.1677
44.1 -0.1590
52.1 -0.1503
60.1 -0.1420
68.1 -0.1338
76.1 -0.1255
84.1 -0.1177
92.2 -0.1104
100.2 -0.1022
108.2 -0.0948
116.2 -0.0875
124.2 -0.0802
132.2 -0.0733
140.2 -0.0655
148.2 -0.0582
156.3 -0.0509
164.3 -0.0426
172.3 -0.0353
180.3 -0.0279
188.3 -0.0206
196.3 -0.0142
204.3 -0.0082
212.4 -0.0037
220.4 0.0000
228.4 0.0032
236.4 0.0050
244.4 0.0069
252.4 0.0078
260.4 0.0087
268.4 0.0087
276.5 0.0082
284.5 0.0078
292.5 0.0073
300.5 0.0060
308.5 0.0050
316.5 0.0037
324.5 0.0027
332.6 0.0014
340.6 -0.0005
348.6 -0.0023
356.6 -0.0041
364.6 -0.0060
372.6 -0.0078
380.6 -0.0101
388.6 -0.0124
396.7 -0.0151
404.7 -0.0174
412.7 -0.0202
420.7 -0.0229
428.7 -0.0261
436.7 -0.0293
444.7 -0.0321
452.8 -0.0357
460.8 -0.0394
468.8 -0.0421
476.8 -0.0458
484.8 -0.0495
492.8 -0.0531
500.8 -0.0568
508.8 -0.0605
516.9 -0.0641
524.9 -0.0687
532.9 -0.0724
540.9 -0.0765
548.9 -0.0806
556.9 -0.0843
564.9 -0.0884
573.0 -0.0925
581.0 -0.0967
589.0 -0.1012
597.0 -0.1054
605.0 -0.1095
613.0 -0.1136
621.0 -0.1177
629.0 -0.1219
637.1 -0.1255
645.1 -0.1301
653.1 -0.1342
661.1 -0.1384
669.1 -0.1425
677.1 -0.1466
685.1 -0.1503
693.2 -0.1544
701.2 -0.1585
709.2 -0.1622
717.2 -0.1658
725.2 -0.1695
733.2 -0.1732
741.2 -0.1768
749.2 -0.1805
757.3 -0.1842
765.3 -0.1869
773.3 -0.1906
781.3 -0.1938
789.3 -0.1970
797.3 -0.1997
805.3 -0.2029
813.4 -0.2057
821.4 -0.2080
829.4 -0.2103
837.4 -0.2130
845.4 -0.2149
853.4 -0.2176
861.4 -0.2194
869.4 -0.2208
877.5 -0.2231
885.5 -0.2240
893.5 -0.2259
901.5 -0.2272
909.5 -0.2281
917.5 -0.2291
925.5 -0.2295
933.6 -0.2304
941.6 -0.2304
949.6 -0.2309
957.6 -0.2309
965.6 -0.2304
973.6 -0.2300
981.6 -0.2295
989.6 -0.2286
997.7 -0.2277
1005.7 -0.2263
1013.7 -0.2245
1021.7 -0.2231
1029.7 -0.2213
1037.7 -0.2190
1045.7 -0.2167
1053.8 -0.2139
1061.8 -0.2107
1069.8 -0.2080
1077.8 -0.2043
1085.8 -0.2007
1093.8 -0.1965
1101.8 -0.1924
1109.8 -0.1883
1117.9 -0.1828
1125.9 -0.1782
1133.9 -0.1727
1141.9 -0.1668
1149.9 -0.1613
1157.9 -0.1548
1165.9 -0.1484
1174.0 -0.1416
1182.0 -0.1342
1190.0 -0.1269
1198.0 -0.1187
1206.0 -0.1109
1214.0 -0.1022
1222.0 -0.0935
1230.1 -0.0843
1238.1 -0.0747
1246.1 -0.0646
1254.1 -0.0545
1262.1 -0.0440
1270.1 -0.0330
1278.1 -0.0215
1286.1 -0.0105
1294.2 0.0014
1302.2 0.0151
1310.2 0.0270
1318.2 0.0408
1326.2 0.0545
1334.2 0.0683
1342.2 0.0829
1350.3 0.0980
1358.3 0.1132
1366.3 0.1278
1374.3 0.1434
1382.3 0.1590
1390.3 0.1755
1398.3 0.1920
1406.3 0.2084
1414.4 0.2249
1422.4 0.2414
1430.4 0.2584
1438.4 0.2758
1446.4 0.2923
1454.4 0.3097
1462.4 0.3262
1470.5 0.3436
1478.5 0.3601
1486.5 0.3770
1494.5 0.3926
1496.5 0.3949


==> figures/data/axle_stress_geh.dat <==
y s
7.6 0.00
11.4 0.00
15.3 0.00
19.1 0.00
22.9 0.83
26.7 2.95
30.5 5.98
34.3 10.15
38.2 14.17
42.0 18.18
45.8 22.20
49.6 26.29
53.4 30.30
57.2 34.24
61.0 38.33
64.9 42.27
68.7 46.36
72.5 49.77
76.3 51.97
80.1 52.80
83.9 52.88
87.8 52.95
91.6 53.11
95.4 53.18
99.2 53.26
103.0 53.41
106.8 53.41
110.7 53.56
114.5 53.71
118.3 53.86
122.1 54.02
125.9 54.17
129.7 54.32
133.5 52.50
137.4 48.94
141.2 44.09
145.0 39.09
148.8 39.17
152.6 45.15
156.4 57.05
160.3 70.45
164.1 79.92
167.9 87.95
171.7 90.00
175.5 91.67
179.3 93.41
183.1 95.30
187.0 97.20
190.8 99.24
194.6 101.44
198.4 103.56
202.2 105.83
206.0 107.95
209.9 106.59
213.7 102.58
217.5 100.61
221.3 98.79
225.1 96.89
228.9 95.08
232.8 93.26
236.6 91.52
240.4 89.85
244.2 88.18
248.0 86.67
251.8 85.08
255.6 83.56
259.5 82.12
263.3 80.83
267.1 79.47
270.9 78.33
274.7 77.05
278.5 76.06
282.4 75.08
286.2 74.09
290.0 73.33
293.8 72.58
297.6 71.89
301.4 71.36
305.2 70.98
309.1 58.11
312.9 57.65
316.7 45.08
320.5 45.00
324.3 44.92
328.1 44.92
332.0 44.85
335.8 44.77
339.6 44.77
343.4 44.70
347.2 44.62
351.0 44.62
354.8 44.55
358.7 44.47
362.5 44.47
366.3 44.39
370.1 44.39
373.9 44.32
377.7 44.24
381.6 44.24
385.4 44.17
389.2 44.17
393.0 44.09
396.8 44.02
400.6 44.02
404.5 44.02
408.3 43.94
412.1 43.86
415.9 43.86
419.7 43.86
423.5 43.79
427.3 43.71
431.2 43.71
435.0 43.71
438.8 43.64
442.6 43.64
446.4 43.56
450.2 43.56
454.1 43.48
457.9 43.48
461.7 43.48
465.5 43.41
469.3 43.41
473.1 43.41
476.9 43.33
480.8 43.33
484.6 43.33
488.4 43.26
492.2 43.26
496.0 43.26
499.8 43.26
503.7 43.18
507.5 43.18
511.3 43.18
515.1 43.11
518.9 43.11
522.7 43.11
526.6 43.11
530.4 43.11
534.2 43.03
538.0 43.03
541.8 43.03
545.6 43.03
549.4 43.03
553.3 42.95
557.1 42.95
560.9 42.95
564.7 42.95
568.5 42.95
572.3 42.95
576.2 42.95
580.0 42.88
583.8 42.95
587.6 42.88
591.4 42.95
595.2 42.88
599.0 42.88
602.9 42.88
606.7 42.88
610.5 42.88
614.3 42.88
618.1 42.88
621.9 42.88
625.8 42.88
629.6 42.95
633.4 42.88
637.2 42.95
641.0 42.95
644.8 42.95
648.6 42.95
652.5 42.95
656.3 42.95
660.1 42.95
663.9 42.95
667.7 42.95
671.5 42.95
675.4 42.95
679.2 43.03
683.0 43.03
686.8 43.03
690.6 43.03
694.4 43.11
698.3 43.11
702.1 43.11
705.9 43.11
709.7 43.11
713.5 43.11
717.3 43.18
721.1 43.18
725.0 43.18
728.8 43.26
732.6 43.26
736.4 43.26
740.2 43.26
744.0 43.33
747.9 43.33
751.7 43.33
755.5 43.41
759.3 43.41
763.1 43.41
766.9 43.48
770.7 43.48
774.6 43.48
778.4 43.56
782.2 43.56
786.0 43.56
789.8 43.64
793.6 43.71
797.5 43.71
801.3 43.71
805.1 43.79
808.9 43.79
812.7 43.86
816.5 43.86
820.3 43.94
824.2 43.94
828.0 44.02
831.8 44.02
835.6 44.09
839.4 44.09
843.2 44.17
847.1 44.17
850.9 44.24
854.7 44.24
858.5 44.32
862.3 44.32
866.1 44.39
870.0 44.47
873.8 44.47
877.6 44.55
881.4 44.55
885.2 44.62
889.0 44.62
892.8 44.70
896.7 44.77
900.5 44.77
904.3 44.85
908.1 44.92
911.9 44.92
915.7 45.00
919.6 45.08
923.4 45.08
927.2 45.15
931.0 45.23
934.8 45.23
938.6 45.30
942.4 45.38
946.3 45.38
950.1 45.53
953.9 45.53
957.7 45.61
961.5 45.68
965.3 45.68
969.2 45.76
973.0 45.83
976.8 45.91
980.6 45.98
984.4 45.98
988.2 46.06
992.1 46.14
995.9 46.14
999.7 46.29
1003.5 46.29
1007.3 46.36
1011.1 46.44
1014.9 46.52
1018.8 46.59
1022.6 46.67
1026.4 46.74
1030.2 46.74
1034.0 46.82
1037.8 46.89
1041.7 46.97
1045.5 47.05
1049.3 47.12
1053.1 47.20
1056.9 47.20
1060.7 47.35
1064.5 47.35
1068.4 47.50
1072.2 47.50
1076.0 47.58
1079.8 47.65
1083.6 47.73
1087.4 47.80
1091.3 47.88
1095.1 47.95
1098.9 48.03
1102.7 48.11
1106.5 48.18
1110.3 48.26
1114.1 48.33
1118.0 48.41
1121.8 48.48
1125.6 48.56
1129.4 48.64
1133.2 48.71
1137.0 48.79
1140.9 48.86
1144.7 48.94
1148.5 49.02
1152.3 49.17
1156.1 49.17
1159.9 49.32
1163.8 49.32
1167.6 49.47
1171.4 49.55
1175.2 49.62
1179.0 49.70
1182.8 49.77
1186.6 49.85
1190.5 49.92
1194.3 50.08
1198.1 50.08
1201.9 50.23
1205.7 50.23
1209.5 50.38
1213.4 50.45
1217.2 50.53
1221.0 50.61
1224.8 50.68
1228.6 50.83
1232.4 50.83
1236.2 50.98
1240.1 51.06
1243.9 51.14
1247.7 51.29
1251.5 51.29
1255.3 51.44
1259.1 51.52
1263.0 51.59
1266.8 51.67
1270.6 51.74
1274.4 51.89
1278.2 51.97
1282.0 52.05
1285.9 52.20
1289.7 52.20
1293.5 52.35
1297.3 54.47
1301.1 54.70
1304.9 56.36
1308.7 56.21
1312.6 55.91
1316.4 55.76
1320.2 55.53
1324.0 55.30
1327.8 55.08
1331.6 54.92
1335.5 54.77
1339.3 54.55
1343.1 54.32
1346.9 54.17
1350.7 54.02
1354.5 53.86
1358.3 53.71
1362.2 53.56
1366.0 53.48
1369.8 53.41
1373.6 53.26
1377.4 53.18
1381.2 53.11
1385.1 53.03
1388.9 52.95
1392.7 52.80
1396.5 52.73
1400.3 50.45
1404.1 47.95
1407.9 43.94
1411.8 39.85
1415.6 35.83
1419.4 31.82
1423.2 27.80
1427.0 23.79
1430.8 19.70
1434.7 15.76
1438.5 11.67
1442.3 7.65
1446.1 3.71
1449.9 1.59
1453.7 0.08
1457.6 0.00
1461.4 0.00
1465.2 0.00
1469.0 0.00
1472.8 0.00
1476.6 0.00
1480.4 0.00
1484.3 0.00
1488.1 0.00
1491.9 0.00
1495.7 0.00
1497.6 0.00


==> figures/data/axle_stress_ssh.dat <==
y s
34.3 15.00
38.2 19.32
42.0 23.56
45.8 27.88
49.6 32.12
53.4 36.44
57.2 40.68
61.0 45.00
64.9 49.24
68.7 53.64
72.5 56.29
76.3 58.71
80.1 59.62
83.9 59.70
87.8 59.55
91.6 59.85
95.4 60.08
99.2 60.00
103.0 60.15
106.8 60.15
110.7 60.30
114.5 60.45
118.3 60.53
122.1 60.83
125.9 60.83
129.7 60.98
133.5 58.94
137.4 57.88
141.2 52.35
145.0 44.70
152.6 58.79
156.4 74.02
160.3 89.77
164.1 93.79
167.9 99.02
171.7 100.53
175.5 101.97
179.3 103.71
183.1 105.23
187.0 107.12
190.8 108.86
194.6 110.83
198.4 112.80
202.2 115.00
206.0 116.97
209.9 114.85
213.7 110.98
217.5 108.33
221.3 106.52
225.1 104.85
228.9 103.03
232.8 101.52
236.6 99.85
240.4 98.41
244.2 96.74
248.0 95.45
251.8 93.94
255.6 92.65
259.5 91.29
263.3 90.15
267.1 88.94
270.9 87.88
274.7 86.82
278.5 85.91
282.4 84.92
286.2 84.24
290.0 83.48
293.8 82.73
297.6 82.27
301.4 81.74
305.2 81.36
309.1 76.29
312.9 75.83
316.7 51.44
322.4 51.36
328.1 51.29
332.0 51.21
335.8 51.21
339.6 51.14
343.4 51.06
347.2 51.06
351.0 51.06
354.8 50.98
358.7 50.91
362.5 50.91
366.3 50.83
370.1 50.83
373.9 50.76
377.7 50.83
381.6 50.68
385.4 50.83
389.2 50.61
393.0 50.76
396.8 50.53
402.5 50.45
406.4 50.45
412.1 50.45
417.8 50.38
421.6 50.30
427.3 50.30
431.2 50.15
435.0 50.23
438.8 50.08
442.6 50.15
446.4 50.15
450.2 50.15
454.1 50.08
457.9 50.08
461.7 50.00
465.5 50.00
469.3 50.00
473.1 50.00
476.9 49.92
480.8 49.92
484.6 49.85
488.4 49.85
494.1 49.85
499.8 49.85
503.7 49.77
509.4 49.77
515.1 49.77
518.9 49.70
524.6 49.70
528.5 49.55
532.3 49.70
536.1 49.70
539.9 49.70
543.7 49.62
547.5 49.62
551.4 49.62
555.2 49.62
559.0 49.62
562.8 49.62
566.6 49.55
570.4 49.55
574.2 49.55
578.1 49.55
583.8 49.55
589.5 49.55
593.3 49.55
599.0 49.55
604.8 49.55
608.6 49.55
614.3 49.55
620.0 49.55
623.8 49.55
627.7 49.55
631.5 49.55
635.3 49.55
639.1 49.55
642.9 49.55
646.7 49.55
650.6 49.55
654.4 49.55
658.2 49.55
662.0 49.55
665.8 49.55
671.5 49.62
675.4 49.62
681.1 49.62
686.8 49.62
690.6 49.70
696.3 49.70
702.1 49.70
705.9 49.70
711.6 49.70
715.4 49.85
719.2 49.77
723.1 49.85
726.9 49.77
730.7 49.85
734.5 49.85
738.3 49.85
742.1 49.85
745.9 49.85
749.8 49.92
753.6 49.92
757.4 50.00
761.2 50.00
765.0 50.00
770.7 50.00
776.5 50.08
780.3 50.08
786.0 50.15
791.7 50.15
795.5 50.23
799.4 50.23
803.2 50.30
807.0 50.30
810.8 50.30
814.6 50.38
818.4 50.38
822.3 50.45
826.1 50.45
829.9 50.45
833.7 50.45
837.5 50.53
841.3 50.53
845.2 50.61
849.0 50.53
852.8 50.68
856.6 50.61
860.4 50.76
864.2 50.61
868.0 50.83
873.8 50.91
877.6 50.91
883.3 50.98
887.1 51.21
890.9 51.06
894.8 51.21
898.6 51.14
902.4 51.29
906.2 51.21
910.0 51.36
913.8 51.36
917.6 51.36
921.5 51.44
925.3 51.52
929.1 51.52
932.9 51.52
936.7 51.59
940.5 51.67
944.4 51.67
948.2 51.74
952.0 51.82
955.8 51.82
959.6 51.89
965.3 51.97
971.1 52.05
974.9 52.12
980.6 52.20
984.4 52.42
988.2 52.27
992.1 52.50
995.9 52.42
999.7 52.50
1003.5 52.50
1007.3 52.65
1011.1 52.58
1014.9 52.73
1018.8 52.73
1022.6 52.80
1026.4 52.88
1030.2 52.88
1034.0 52.95
1037.8 53.03
1041.7 53.11
1045.5 53.11
1049.3 53.18
1053.1 53.26
1056.9 53.33
1060.7 53.41
1064.5 53.41
1068.4 53.48
1072.2 53.56
1076.0 53.64
1079.8 53.71
1083.6 53.79
1087.4 53.79
1091.3 53.86
1095.1 53.94
1098.9 54.02
1102.7 54.09
1106.5 54.17
1110.3 54.17
1114.1 54.32
1118.0 54.32
1121.8 54.39
1125.6 54.32
1129.4 54.55
1133.2 54.47
1137.0 54.70
1140.9 54.55
1144.7 54.85
1148.5 54.70
1152.3 55.00
1156.1 54.85
1159.9 55.15
1163.8 55.38
1167.6 55.30
1171.4 55.45
1175.2 55.38
1179.0 55.61
1182.8 55.53
1186.6 55.68
1190.5 55.68
1194.3 55.83
1198.1 55.83
1201.9 55.98
1205.7 55.98
1209.5 56.06
1213.4 56.14
1217.2 56.21
1221.0 56.29
1224.8 56.36
1228.6 56.52
1232.4 56.59
1236.2 56.67
1240.1 56.74
1243.9 56.82
1247.7 56.89
1251.5 56.97
1255.3 57.05
1259.1 57.12
1263.0 57.20
1266.8 57.27
1270.6 57.35
1274.4 57.42
1278.2 57.50
1282.0 57.58
1285.9 57.73
1289.7 57.73
1293.5 57.88
1297.3 60.38
1301.1 60.68
1304.9 62.80
1308.7 62.65
1312.6 62.35
1316.4 62.20
1320.2 62.05
1324.0 61.82
1327.8 61.67
1331.6 61.44
1335.5 61.36
1339.3 61.14
1343.1 61.06
1346.9 60.83
1350.7 60.61
1354.5 60.61
1358.3 60.38
1362.2 60.38
1366.0 60.23
1369.8 60.15
1373.6 60.00
1377.4 60.00
1381.2 59.85
1385.1 59.92
1388.9 59.70
1392.7 59.85
1396.5 59.62
1400.3 57.20
1404.1 55.30
1407.9 50.98
1411.8 46.67
1415.6 42.42
1419.4 38.11
1423.2 33.71
1427.0 29.55
1430.8 25.15
1434.7 20.98
1438.5 16.59
1440.4 14.55


==> figures/data/charge_curve.dat <==
t u i soc
0 3.27 25 27.08
2 3.321 25 30.56
4 3.36 25 34.03
6 3.37 25 37.50
8 3.375 25 40.97
10 3.377 25 44.44
12 3.375 25 47.92
14 3.368 25 51.39
16 3.38 25 54.86
18 3.384 25 58.33
20 3.386 25 61.81
22 3.388 25 65.28
24 3.389 25 68.75
26 3.391 25 72.22
28 3.395 25 75.69
30 3.398 25 79.17
32 3.386 25 82.64
34 3.415 25 86.11
36 3.46 25 89.58
38 3.501 25 93.06
40 3.689 18 96.53
42 3.87 7 99.03
44 3.992 4 100.00
46 nan 4 nan


==> figures/data/drive_power.dat <==
v preq nmot
0 0.0 0.0
1 34.3 70.7
2 68.7 141.5
3 103.2 212.2
4 137.7 283.0
5 172.4 353.7
6 207.3 424.4
7 242.4 495.2
8 277.8 565.9
9 313.4 636.7
10 349.3 707.4
11 385.7 778.1
12 422.4 848.9
13 459.5 919.6
14 497.1 990.4
15 535.3 1061.1
16 573.9 1131.8
17 613.2 1202.6
18 653.0 1273.3
19 693.5 1344.1
20 734.7 1414.8
21 776.6 1485.5
22 819.2 1556.3
23 862.7 1627.0
24 907.0 1697.8
25 952.1 1768.5
26 998.1 1839.2
27 1045.1 1910.0
28 1093.0 1980.7
29 1142.0 2051.5
30 1192.0 2122.2
31 1243.1 2192.9
32 1295.3 2263.7
33 1348.6 2334.4
34 1403.1 2405.2
35 1458.9 2475.9
36 1515.9 2546.6
37 1574.2 2617.4
38 1633.8 2688.1
39 1694.8 2758.9
40 1757.2 2829.6
41 1821.1 2900.3
42 1886.4 2971.1
43 1953.3 3041.8
44 2021.6 3112.6
45 2091.6 3183.3
46 2163.2 3254.0
47 2236.4 3324.8
48 2311.4 3395.5
49 2388.0 3466.3
50 2466.5 3537.0
51 2546.7 3607.7
52 2628.7 3678.5
53 2712.7 3749.2
54 2798.5 3820.0
55 2886.3 3890.7
56 2976.0 3961.4
57 3067.8 4032.2
58 3161.6 4102.9
59 3257.6 4173.7
60 3355.6 4244.4
61 3455.8 4315.1
62 3558.2 4385.9
63 3662.8 4456.6
64 3769.7 4527.4
65 3878.9 4598.1
66 3990.4 4668.8
67 4104.3 4739.6
68 4220.6 4810.3
69 4339.4 4881.1
70 4460.6 4951.8
71 4584.4 5022.5
72 4710.7 5093.3
73 4839.6 5164.0
74 4971.2 5234.8
75 5105.4 5305.5
76 5242.3 5376.2
77 5381.9 5447.0
78 5524.3 5517.7
79 5669.5 5588.5
80 5817.6 5659.2
81 5968.5 5729.9
82 6122.4 5800.7
83 6279.2 5871.4
84 6439.0 5942.2
85 6601.8 6012.9
86 6767.6 6083.6
87 6936.6 6154.4
88 7108.7 6225.1
89 7284.0 6295.9
90 7462.4 6366.6
91 7644.1 6437.3
92 7829.1 6508.1
93 8017.4 6578.8
94 8209.0 6649.6
95 8404.0 6720.3
96 8602.5 6791.0
97 8804.4 6861.8
98 9009.7 6932.5
99 9218.7 7003.3
100 9431.1 7074.0


==> figures/data/energy.dat <==
v e070 t070 e035 t035
10.000 38.816 569.821 19.741 1120.407
11.000 38.956 516.158 19.881 1011.382
12.000 39.110 471.291 20.035 920.007
13.000 39.276 433.192 20.201 842.234
14.000 39.456 400.416 20.381 775.170
15.000 39.649 371.900 20.574 716.696
16.000 39.856 346.849 20.781 665.223
17.000 40.076 324.655 21.001 619.536
18.000 40.309 304.844 21.234 578.691
19.000 40.556 287.044 21.481 541.940
20.000 40.816 270.955 21.741 508.689
21.000 41.089 256.337 22.014 478.452
22.000 41.375 242.990 22.300 450.836
23.000 41.675 230.753 22.600 425.512
24.000 41.988 219.489 22.913 402.209
25.000 42.315 209.083 23.240 380.695
26.000 42.655 199.440 23.580 360.777
27.000 43.008 190.476 23.933 342.288
28.000 43.375 182.121 24.300 325.085
29.000 43.754 174.315 24.679 309.044
30.000 44.148 167.003 25.073 294.058
31.000 44.554 160.142 25.479 280.032
32.000 44.974 153.689 25.899 266.883
33.000 45.407 147.610 26.332 254.539
34.000 45.854 141.873 26.779 242.933
35.000 46.313 136.452 27.238 232.008
36.000 46.787 131.320 27.712 221.712
37.000 47.273 126.456 28.198 211.999
38.000 47.773 121.840 28.698 202.825
39.000 48.286 117.454 29.211 194.152
40.000 48.812 113.283 29.737 185.947
41.000 49.352 109.311 30.277 178.178
42.000 49.905 105.526 30.830 170.815
43.000 50.472 101.915 31.397 163.833
44.000 51.052 98.467 31.977 157.206
45.000 51.645 95.173 32.570 150.914
46.000 52.251 92.024 33.176 144.934
47.000 52.871 89.010 33.796 139.249
48.000 53.504 86.125 34.429 133.841
49.000 54.150 83.360 35.075 128.693
50.000 54.810 80.709 35.735 123.791
51.000 55.483 78.167 36.408 119.120
52.000 56.170 75.727 37.095 114.668
53.000 56.869 73.384 37.794 110.421
54.000 57.582 71.133 38.507 106.369
55.000 58.309 68.970 39.234 102.502
56.000 59.048 66.889 39.973 98.809
57.000 59.801 64.888 40.726 95.280
58.000 60.568 62.963 41.493 91.908
59.000 61.347 61.109 42.272 88.684
60.000 62.140 59.324 43.065 85.600
61.000 62.947 57.604 43.872 82.649
62.000 63.767 55.946 44.692 79.825
63.000 64.600 54.348 45.525 77.120
64.000 65.446 52.807 46.371 74.530
65.000 66.305 51.320 47.230 72.047


==> figures/data/motor_power.dat <==
v pmot
0 0.000
1 395.750
2 782.667
3 1160.250
4 1528.000
5 1885.417
6 2232.000
7 2567.250
8 2890.667
9 3201.750
10 3500.000
11 3785.707
12 4060.290
13 4324.946
14 4580.870
15 4829.257
16 5071.304
17 5308.207
18 5541.159
19 5771.359
20 6000.000
21 6226.781
22 6450.448
23 6670.770
24 6887.517
25 7100.458
26 7309.362
27 7513.999
28 7714.138
29 7909.549
30 8100.000
31 8299.795
32 8517.305
33 8743.405
34 8968.968
35 9184.868
36 9381.979
37 9551.174
38 9683.326
39 9769.311
40 9800.000
41 9786.834
42 9749.189
43 9689.840
44 9611.566
45 9517.143
46 9409.349
47 9290.960
48 9164.754
49 9033.509
50 8900.000
51 8749.681
52 8567.919
53 8357.366
54 8120.672
55 7860.489
56 7579.466
57 7280.255
58 6965.506
59 6637.871
60 6300.000
61 5938.695
62 5540.505
63 5107.705
64 4642.568
65 4147.368
66 3624.379
67 3075.874
68 2504.126
69 1911.411
70 1300.000


==> figures/data/motor_torque.dat <==
v T
0 60.000
1 58.456
2 56.959
3 55.514
4 54.126
5 52.801
6 51.543
7 50.359
8 49.254
9 48.232
10 47.300
11 46.437
12 45.620
13 44.846
14 44.114
15 43.422
16 42.769
17 42.151
18 41.569
19 41.019
20 40.500
21 40.013
22 39.557
23 39.127
24 38.720
25 38.330
26 37.954
27 37.587
28 37.225
29 36.864
30 36.500
31 36.152
32 35.834
33 35.537
34 35.249
35 34.959
36 34.657
37 34.331
38 33.970
39 33.563
40 33.100
41 32.529
42 31.822
43 31.001
44 30.090
45 29.111
46 28.087
47 27.041
48 25.996
49 24.975
50 24.000
51 23.057
52 22.114
53 21.168
54 20.215
55 19.254
56 18.280
57 17.290
58 16.282
59 15.253
60 14.200
61 13.122
62 12.023
63 10.902
64 9.760
65 8.598
66 7.416
67 6.215
68 4.995
69 3.756
70 2.500


==> figures/data/traction.dat <==
v F
0 1650.000
1 1602.735
2 1557.486
3 1514.511
4 1474.070
5 1436.420
6 1401.819
7 1370.511
8 1341.765
9 1314.956
10 1289.927
11 1266.521
12 1244.579
13 1223.944
14 1204.492
15 1186.563
16 1169.973
17 1154.315
18 1139.181
19 1124.162
20 1108.853
21 1092.799
22 1075.625
23 1057.879
24 1040.241
25 1023.389
26 1008.003
27 994.760
28 984.045
29 974.815
30 966.604
31 959.072
32 951.877
33 944.680
34 937.139
35 929.478
36 922.695
37 916.257
38 909.547
39 901.952
40 892.856
41 881.645
42 864.399
43 837.290
44 803.287
45 765.447
46 726.824
47 690.474
48 659.451
49 633.617
50 610.229
51 588.150
52 566.246
53 543.381
54 518.419
55 490.168
56 455.553
57 415.312
58 372.208
59 329.001
60 288.455
61 253.331
62 226.187
63 205.143
64 186.721
65 168.000
66 148.156
67 128.314
68 108.474
69 88.636
70 68.800

